A study of extreme CIII]1908 & [OIII]88/[CII]157 emission in Pox 186: implications for JWST+ALMA (FUV+FIR) studies of distant galaxies

Carbon spectral features are ubiquitous in the ultraviolet (UV) and far-infrared (FIR) spectra of galaxies in the epoch of reionization (EoR). We probe the ionized carbon content of a blue compact dwarf galaxy Pox 186 using the UV, optical, mid-infrared and FIR data taken with telescopes in space (Hubble, Spitzer, Herschel) and on the ground (Gemini). This local (z~0.0040705) galaxy is likely an analogue of EoR galaxies, as revealed by its extreme FIR emission line ratio, [OIII] 88/[CII] 157 (>10). The UV spectra reveal extreme CIII] 1907, 1909 emission with the strongest equivalent width (EW) = 35.85 $\pm$ 0.73 \AA detected so far in the local (z~0) Universe, a relatively strong CIV 1548, 1550 emission with EW = 7.95 $\pm$0.45\AA, but no He II 1640 detection. Several scenarios are explored to explain the high EW of carbon lines, including high effective temperature, high carbon-to-oxygen ratio, slope and upper mass of top-heavy initial mass function, hard ionizing radiation and in-homogeneous dust distribution. Both CIII] and CIV line profiles are broadened with respect to the OIII] 1660 emission line. Each emission line of CIV 1548, 1550 shows the most distinct double-peak structure ever detected, which we model via two scenarios, firstly a double-peaked profile that might emerge from resonant scattering and secondly, a single nebular emission line along with a weaker interstellar absorption. The study demonstrates that galaxies with extreme FIR emission line ratio may also show extreme UV properties, hence paving a promising avenue of using FIR+UV in the local (via HST+Herschel/SOFIA) and distant (via JWST+ALMA) Universe for unveiling the mysteries of the EoR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
